Recommended Second Virial Coefficients for Nitrogen and Oxygen

We provide recommended values for the second virial coefficient, $B(T)$, and its uncertainty, for molecular nitrogen and oxygen. The temperature range covered is $20-3000$ K for nitrogen and $20-2000$ K for oxygen. The recommendations are based on tuning previously published state-of-the-art ab initio pair potentials so that the $B(T)$ calculated from the potentials match selected high-accuracy experimental data; for nitrogen the tuning utilizes values of $B$ derived from literature density data with greatly reduced uncertainty by analyzing the data with the aid of ab initio calculated higher virial coefficients. Quantum effects on $B$ are fully included with the path-integral Monte Carlo method. The resulting $B(T)$ have uncertainties similar to those of the best experimental data, but cover a much wider temperature range.

==> Example_input_N2-N2_PES.txt <==
This should yield V = -97.06 K without tuning, V = -96.60 K with the 2013 tuning, and V = -96.54 K with the 2026 tuning:
 4.0 ! R in angstrom
90.0 ! Theta_1 in degrees
90.0 ! Theta_2 in degrees
 0.0 ! Phi in degrees


==> Example_input_O2-O2_quintet_PES.txt <==
This should yield V = -203.60 K without tuning and V = -202.08 K with tuning:
 3.2661 ! R in angstrom
90.0    ! Theta_1 in degrees
90.0    ! Theta_2 in degrees
90.0    ! Phi in degrees


==> Example_input_O2-O2_singlet_PES.txt <==
This should yield V = -362.73 K without tuning and V = -359.20 K with tuning:
 2.9622 ! R in angstrom
90.0    ! Theta_1 in degrees
90.0    ! Theta_2 in degrees
 0.0    ! Phi in degrees


==> Example_input_O2-O2_triplet_PES.txt <==
This should yield V = -263.00 K without tuning and V = -261.89 K with tuning:
 3.1503 ! R in angstrom
90.0    ! Theta_1 in degrees
90.0    ! Theta_2 in degrees
 0.0    ! Phi in degrees


==> Second_virial_coefficient_N2.txt <==
This file is meant to be visualized with a monospaced font, e.g., Courier.          
For questions: robert.hellmann@hsu-hh.de, garberoglio@ectstar.eu

------------------------------------------------------------------------------------

Values of the computed second density virial coefficient B of 14N2 in cm^3/mol.
Temperatures are in K.
Column 1: Temperature
Column 2: Second density virial coefficient of N2 from path-integral Monte Carlo calculations
Column 3: Expanded (k=2) statistical uncertainty from path-integral Monte Carlo calculations
NOTE: Column 3 reports only the statistical uncertainty of the calculation;
for the combined uncertainty of our values of B, see Section 6 of the paper.

  10      -4121210      2617     
  12       -639925       293     
  14       -169460        60     
  16        -62855        15     
  18        -29256         4     
  20        -15958         2     
  22         -9769.2       1.0   
  24         -6514.8       0.3   
  26         -4636.0       0.3   
  28         -3469.3       0.2   
  30         -2700.8       0.2   
  32         -2169.95      0.09  
  34         -1788.40      0.06  
  36         -1504.98      0.05  
  38         -1288.62      0.05  
  40         -1119.41      0.03  
  42          -984.35      0.02  
  44          -874.62      0.03  
  46          -784.11      0.02  
  48          -708.396     0.011 
  50          -644.352     0.015 
  52          -589.560     0.010 
  54          -542.245     0.007 
  56          -501.047     0.007 
  58          -464.892     0.005 
  60          -432.940     0.005 
  62          -404.528     0.004 
  64          -379.123     0.004 
  66          -356.276     0.004 
  68          -335.640     0.003 
  70          -316.916     0.003 
  72          -299.855     0.003 
  74          -284.255     0.003 
  76          -269.938     0.003 
  78          -256.757     0.003 
  80          -244.584     0.002 
  82          -233.310     0.002 
  84          -222.845     0.002 
  86          -213.103     0.002 
  88          -204.0149    0.0019
  90          -195.5182    0.0016
  92          -187.5544    0.0017
  94          -180.0816    0.0019
  96          -173.0546    0.0019
  98          -166.4344    0.0015
 100          -160.1882    0.0017
 105          -146.0179    0.0018
 110          -133.6016    0.0014
 115          -122.6492    0.0012
 120          -112.9143    0.0013
 125          -104.2059    0.0012
 130           -96.3747    0.0011
 135           -89.2949    0.0010
 140           -82.8674    0.0010
 145           -77.0050    0.0009
 150           -71.6384    0.0009
 155           -66.7074    0.0009
 160           -62.1626    0.0009
 165           -57.9634    0.0008
 170           -54.0680    0.0008
 175           -50.4485    0.0008
 180           -47.0758    0.0007
 185           -43.9261    0.0007
 190           -40.9795    0.0007
 195           -38.2163    0.0007
 200           -35.6208    0.0006
 210           -30.8751    0.0006
 220           -26.6462    0.0006
 230           -22.8549    0.0006
 240           -19.4387    0.0006
 250           -16.3474    0.0005
 260           -13.5367    0.0006
 270           -10.9714    0.0006
 273.16        -10.2074    0.0005
 280            -8.6225    0.0005
 290            -6.4623    0.0005
 293.15         -5.8185    0.0005
 300            -4.4730    0.0005
 302.9146       -3.9218    0.0005
 303.15         -3.8776    0.0005
 310            -2.6329    0.0005
 313.15         -2.0825    0.0004
 320            -0.9286    0.0004
 330             0.6549    0.0004
 333.15          1.1298    0.0004
 340             2.1289    0.0005
 350             3.5037    0.0004
 353.15          3.9180    0.0004
 360             4.7894    0.0004
 370             5.9935    0.0004
 373.15          6.3570    0.0004
 380             7.1230    0.0004
 390             8.1837    0.0004
 393.15          8.5050    0.0004
 400             9.1828    0.0004
 410            10.1238    0.0004
 413.15         10.4096    0.0004
 420            11.0125    0.0004
 430            11.8521    0.0004
 433.15         12.1065    0.0004
 440            12.6459    0.0004
 450            13.3986    0.0004
 460            14.1112    0.0004
 470            14.7893    0.0004
 480            15.4325    0.0004
 490            16.0450    0.0003
 500            16.6275    0.0004
 520            17.7125    0.0004
 540            18.7011    0.0003
 560            19.6042    0.0003
 580            20.4314    0.0003
 600            21.1915    0.0003
 620            21.8913    0.0003
 640            22.5369    0.0002
 660            23.1338    0.0003
 680            23.6869    0.0003
 700            24.1998    0.0003
 720            24.6767    0.0003
 740            25.1205    0.0003
 760            25.5337    0.0003
 780            25.9202    0.0003
 800            26.2809    0.0003
 820            26.6185    0.0003
 840            26.9346    0.0003
 860            27.2311    0.0003
 880            27.5091    0.0003
 900            27.7702    0.0003
 920            28.0157    0.0003
 940            28.2469    0.0002
 960            28.4639    0.0002
 980            28.6686    0.0002
1000            28.8614    0.0003
1050            29.2971    0.0002
1100            29.6742    0.0002
1150            30.0016    0.0003
1200            30.2857    0.0002
1250            30.5333    0.0002
1300            30.7490    0.0002
1350            30.9363    0.0002
1400            31.0991    0.0002
1450            31.2407    0.0002
1500            31.3629    0.0002
1550            31.4686    0.0003
1600            31.5591    0.0003
1650            31.6365    0.0003
1700            31.7016    0.0003
1750            31.7567    0.0002
1800            31.8017    0.0003
1850            31.8387    0.0003
1900            31.8679    0.0002
1950            31.8895    0.0003
2000            31.9054    0.0002
2050            31.9153    0.0002
2100            31.9199    0.0002
2150            31.9203    0.0002
2200            31.9161    0.0002
2250            31.9082    0.0002
2300            31.8969    0.0002
2350            31.8820    0.0002
2400            31.8642    0.0002
2450            31.8440    0.0002
2500            31.8213    0.0003
2550            31.7962    0.0002
2600            31.7694    0.0002
2650            31.7405    0.0003
2700            31.7098    0.0002
2750            31.6776    0.0002
2800            31.6440    0.0002
2850            31.6092    0.0002
2900            31.5731    0.0002
2950            31.5362    0.0002
3000            31.4981    0.0002


==> Second_virial_coefficient_O2.txt <==
This file is meant to be visualized with a monospaced font, e.g., Courier.          
For questions: robert.hellmann@hsu-hh.de, garberoglio@ectstar.eu

------------------------------------------------------------------------------------

Values of the computed second density virial coefficient B of 16O2 in cm^3/mol.
Temperatures are in K.
Column 1: Temperature
Column 2: Second density virial coefficient of O2 from path-integral Monte Carlo calculations
Column 3: Expanded (k=2) statistical uncertainty from path-integral Monte Carlo calculations
NOTE: Column 3 reports only the statistical uncertainty of the calculation;
for the combined uncertainty of our values of B, see Section 6 of the paper.

  10     -489126187       4810193      
  11      -83408198        311725      
  12      -19471548         95067      
  13       -5889083         10464      
  14       -2158826          3738      
  16        -451046           379      
  18        -141791           124      
  20         -58555            38      
  22         -29164             9      
  24         -16636             5      
  26         -10478             2      
  28          -7116.1           1.1    
  30          -5122.7           0.5    
  35          -2696.36          0.09   
  40          -1683.421         0.029  
  45          -1169.391         0.013  
  50           -872.009         0.008  
  54.361       -703.271         0.005  
  55           -683.194         0.006  
  60           -554.797         0.003  
  65           -462.797         0.003  
  70           -394.125         0.002  
  75           -341.166         0.002  
  80           -299.2290        0.0018 
  85           -265.2779        0.0014 
  90           -237.2844        0.0014 
  95           -213.8393        0.0013 
 100           -193.9382        0.0011 
 105           -176.8520        0.0010 
 110           -162.0307        0.0010 
 115           -149.0586        0.0011 
 120           -137.6173        0.0010 
 125           -127.4557        0.0010 
 130           -118.3716        0.0010 
 135           -110.2055        0.0007 
 140           -102.8275        0.0007 
 145            -96.1297        0.0008 
 150            -90.0243        0.0007 
 155            -84.4362        0.0007 
 160            -79.3033        0.0007 
 165            -74.5739        0.0007 
 170            -70.2030        0.0007 
 175            -66.1513        0.0006 
 180            -62.3845        0.0006 
 185            -58.8757        0.0006 
 190            -55.5996        0.0006 
 195            -52.5338        0.0005 
 200            -49.6586        0.0005 
 210            -44.4154        0.0005 
 220            -39.7564        0.0005 
 230            -35.5909        0.0004 
 240            -31.8455        0.0004 
 250            -28.4611        0.0004 
 260            -25.3883        0.0004 
 270            -22.5879        0.0004 
 280            -20.0257        0.0004 
 290            -17.6732        0.0004 
 293.15         -16.9714        0.0004 
 300            -15.5062        0.0004 
 303.15         -14.8591        0.0003 
 310            -13.5047        0.0003 
 313.15         -12.9053        0.0003 
 320            -11.6509        0.0003 
 323.15         -11.0948        0.0003 
 330             -9.9290        0.0003 
 333.15          -9.4121        0.0004 
 340             -8.3260        0.0003 
 343.15          -7.8440        0.0003 
 350             -6.8311        0.0003 
 353.15          -6.3806        0.0003 
 360             -5.4334        0.0003 
 363.15          -5.0114        0.0003 
 370             -4.1243        0.0003 
 373.15          -3.7287        0.0003 
 380             -2.8954        0.0003 
 390             -1.7410        0.0003 
 400             -0.6540        0.0003 
 410              0.3714        0.0003 
 420              1.3392        0.0002 
 430              2.2545        0.0003 
 440              3.1208        0.0002 
 450              3.9418        0.0002 
 460              4.7215        0.0002 
 470              5.4621        0.0002 
 480              6.1662        0.0003 
 490              6.8367        0.0002 
 500              7.4757        0.0003 
 520              8.6670        0.0003 
 540              9.7543        0.0002 
 560             10.75049       0.00020
 580             11.66512       0.00021
 600             12.50749       0.00020
 620             13.28525       0.00022
 640             14.00481       0.00018
 660             14.67229       0.00020
 680             15.29234       0.00018
 700             15.86964       0.00017
 720             16.40792       0.00021
 740             16.91111       0.00022
 760             17.38147       0.00018
 780             17.82192       0.00019
 800             18.23568       0.00019
 820             18.62396       0.00018
 840             18.98934       0.00019
 860             19.33329       0.00015
 880             19.65741       0.00016
 900             19.96335       0.00015
 920             20.25236       0.00018
 940             20.52535       0.00019
 960             20.78366       0.00019
 980             21.02808       0.00021
1000             21.26008       0.00018
1050             21.78854       0.00018
1100             22.25338       0.00019
1150             22.66359       0.00014
1200             23.02662       0.00014
1250             23.34881       0.00015
1300             23.63541       0.00015
1350             23.89101       0.00013
1400             24.11905       0.00014
1450             24.32293       0.00011
1500             24.50540       0.00013
1550             24.66877       0.00017
1600             24.81513       0.00015
1650             24.94622       0.00013
1700             25.06355       0.00012
1750             25.16865       0.00012
1800             25.26260       0.00016
1850             25.34655       0.00016
1900             25.42121       0.00012
1950             25.48759       0.00017
2000             25.54658       0.00013

